Partitioned Least Squares

In this paper we propose a variant of the linear least squares model allowing practitioners to partition the input features into groups of variables that they require to contribute similarly to the final result. The output allows practitioners to assess the importance of each group and of each variable in the group. We formally show that the new formulation is not convex and provide two alternative methods to deal with the problem: one non-exact method based on an alternating least squares approach; and one exact method based on a reformulation of the problem using an exponential number of sub-problems whose minimum is guaranteed to be the optimal solution. We formally show the correctness of the exact method and also compare the two solutions showing that the exact solution provides better results in a fraction of the time required by the alternating least squares solution (assuming that the number of partitions is small). For the sake of completeness, we also provide an alternative branch and bound algorithm that can be used in place of the exact method when the number of partitions is too large, and a proof of NP-completeness of the optimization problem introduced in this paper.

==> Facebook-results-ALT-100.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
15.857986835,15.857986835,4098.570980226514,4098.570980226514,1.1160092530652924e8,1.1160092530652924e8
14.635410567,30.493397402,3853.6849081709906,3853.6849081709906,1.149368620205103e8,1.149368620205103e8
15.229738915,45.723136317,3854.1537508799365,3853.6849081709906,1.1528104078586859e8,1.149368620205103e8
15.210602293,60.93373861,3850.557339794241,3850.557339794241,1.165642568944763e8,1.165642568944763e8
14.999395715,75.933134325,4274.02894272556,3850.557339794241,1.211072440575192e8,1.165642568944763e8
15.15394193,91.087076255,4270.99294516864,3850.557339794241,1.210009062212136e8,1.165642568944763e8
15.959507817,107.046584072,3826.3719641190605,3826.3719641190605,1.1437611615246607e8,1.1437611615246607e8
15.589874381,122.636458453,4283.639545182139,3826.3719641190605,1.2284729187400864e8,1.1437611615246607e8
15.312954727,137.94941318,4077.9941201935194,3826.3719641190605,1.1670491473582639e8,1.1437611615246607e8
15.797025409,153.74643858899998,4283.639545182139,3826.3719641190605,1.2284729187400682e8,1.1437611615246607e8
15.259313483,169.00575207199998,3842.2290121505766,3826.3719641190605,1.1942092917101988e8,1.1437611615246607e8
15.335935017,184.34168708899998,3833.89669654691,3826.3719641190605,1.1871382611038938e8,1.1437611615246607e8
15.384767533,199.72645462199998,4103.240337804899,3826.3719641190605,1.1349857967017922e8,1.1437611615246607e8
15.229667244,214.956121866,4270.99294516864,3826.3719641190605,1.2100090622121398e8,1.1437611615246607e8
15.959183117,230.915304983,3826.3719641190605,3826.3719641190605,1.1437611615246607e8,1.1437611615246607e8
15.421090263,246.336395246,3842.2290121505766,3826.3719641190605,1.1942092917101991e8,1.1437611615246607e8
15.296010934,261.63240618,4283.639545182139,3826.3719641190605,1.2284729187401049e8,1.1437611615246607e8
15.249370089,276.881776269,4103.240337804899,3826.3719641190605,1.1349857967017922e8,1.1437611615246607e8
15.496431865,292.378208134,4077.9941201935194,3826.3719641190605,1.1670491473582713e8,1.1437611615246607e8
15.108450891,307.486659025,4270.99294516864,3826.3719641190605,1.2100090622121331e8,1.1437611615246607e8
15.909787093,323.396446118,3829.6802449242728,3826.3719641190605,1.173217840393421e8,1.1437611615246607e8
15.062729228,338.459175346,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
15.469977139,353.929152485,4077.9941201935194,3826.3719641190605,1.1670491473582631e8,1.1437611615246607e8
15.294145279,369.223297764,4077.9941201935194,3826.3719641190605,1.1670491473582713e8,1.1437611615246607e8
15.428665385,384.651963149,3833.8966965469103,3826.3719641190605,1.1871382611038946e8,1.1437611615246607e8
14.994689861,399.64665300999997,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
15.8353081,415.48196111,3835.0267614993454,3826.3719641190605,1.1773292979060476e8,1.1437611615246607e8
15.083711547,430.565672657,4274.0028394357105,3826.3719641190605,1.2101567157995936e8,1.1437611615246607e8
15.65210693,446.217779587,3842.2290121505766,3826.3719641190605,1.1942092917101988e8,1.1437611615246607e8
15.564241862,461.782021449,3833.89669654691,3826.3719641190605,1.1871382611039105e8,1.1437611615246607e8
15.41452529,477.19654673900004,4103.240337804899,3826.3719641190605,1.1349857967017934e8,1.1437611615246607e8
16.866607482,494.06315422100005,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
17.88162695,511.94478117100005,4286.7784779180365,3826.3719641190605,1.2276279807464486e8,1.1437611615246607e8
16.399582978,528.3443641490001,3856.9076277581944,3826.3719641190605,1.151891569664264e8,1.1437611615246607e8
16.573859615,544.918223764,3829.6802449242728,3826.3719641190605,1.1732178403934245e8,1.1437611615246607e8
16.071913507,560.990137271,3850.557339794241,3826.3719641190605,1.1656425689447609e8,1.1437611615246607e8
16.15792445,577.148061721,4286.821669188166,3826.3719641190605,1.2251035909534328e8,1.1437611615246607e8
15.570291717,592.718353438,4077.9941201935194,3826.3719641190605,1.1670491473582636e8,1.1437611615246607e8
15.673775496,608.392128934,3854.1537508799365,3826.3719641190605,1.1528104078586835e8,1.1437611615246607e8
17.225670605,625.617799539,3842.2290121505766,3826.3719641190605,1.1942092917101991e8,1.1437611615246607e8
17.211366572,642.829166111,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
17.980441651,660.8096077619999,3842.2290121505766,3826.3719641190605,1.1942092917101996e8,1.1437611615246607e8
17.413552548,678.2231603099999,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
17.764658113,695.9878184229999,3833.8966965469103,3826.3719641190605,1.1871382611039074e8,1.1437611615246607e8
18.521332541,714.5091509639999,4263.524208195983,3826.3719641190605,1.161481627814408e8,1.1437611615246607e8
18.303881159,732.8130321229999,4268.064612277086,3826.3719641190605,1.1656275681134392e8,1.1437611615246607e8
17.611769596,750.4248017189999,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
17.613497526,768.0382992449998,4103.240337804899,3826.3719641190605,1.1349857967017922e8,1.1437611615246607e8
17.264863344,785.3031625889998,4106.252104011816,3826.3719641190605,1.134317048880712e8,1.1437611615246607e8
16.560226828,801.8633894169999,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
17.168174555,819.0315639719998,4274.097014068516,3826.3719641190605,1.2149998412190637e8,1.1437611615246607e8
17.698229679,836.7297936509998,4283.639545182139,3826.3719641190605,1.2284729187400869e8,1.1437611615246607e8
16.912336819,853.6421304699998,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
16.704973033,870.3471035029997,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
19.307780026,889.6548835289998,3829.6802449242728,3826.3719641190605,1.1732178403934222e8,1.1437611615246607e8
18.706797524,908.3616810529998,3826.3719641190605,3826.3719641190605,1.1437611615246624e8,1.1437611615246607e8
18.37416881,926.7358498629998,3829.6802449242728,3826.3719641190605,1.1732178403934225e8,1.1437611615246607e8
17.323692217,944.0595420799998,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
17.061610016,961.1211520959998,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
17.475065329,978.5962174249998,4077.9941201935194,3826.3719641190605,1.1670491473582627e8,1.1437611615246607e8
16.717270791,995.3134882159999,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
17.731751379,1013.0452395949999,4286.808420867274,3826.3719641190605,1.2238060477986547e8,1.1437611615246607e8
17.173953506,1030.219193101,4077.9941201935194,3826.3719641190605,1.1670491473582631e8,1.1437611615246607e8
17.156820923,1047.376014024,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
18.111290486,1065.4873045099998,4077.9941201935194,3826.3719641190605,1.1670491473582631e8,1.1437611615246607e8
18.861258892,1084.3485634019999,4263.524208195983,3826.3719641190605,1.1614816278144139e8,1.1437611615246607e8
17.802863696,1102.1514270979999,3848.0061304577353,3826.3719641190605,1.1684524444668305e8,1.1437611615246607e8
17.941515176,1120.0929422739998,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
17.314157935,1137.4071002089997,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
18.08689587,1155.4939960789998,4283.639545182139,3826.3719641190605,1.2284729187401013e8,1.1437611615246607e8
18.762784921,1174.2567809999998,3826.3719641190605,3826.3719641190605,1.1437611615246585e8,1.1437611615246607e8
17.054127087,1191.310908087,3842.2290121505766,3826.3719641190605,1.1942092917101991e8,1.1437611615246607e8
17.429288709,1208.740196796,4283.639545182139,3826.3719641190605,1.2284729187400779e8,1.1437611615246607e8
17.493953108,1226.2341499039999,4077.9941201935194,3826.3719641190605,1.1670491473582722e8,1.1437611615246607e8
17.088559772,1243.322709676,4270.99294516864,3826.3719641190605,1.2100090622121403e8,1.1437611615246607e8
17.390270956,1260.712980632,4103.240337804899,3826.3719641190605,1.1349857967017934e8,1.1437611615246607e8
17.572156681,1278.285137313,4103.240337804899,3826.3719641190605,1.1349857967017925e8,1.1437611615246607e8
17.143429288,1295.428566601,4077.9941201935194,3826.3719641190605,1.1670491473582636e8,1.1437611615246607e8
16.527860929,1311.9564275300002,3853.6849081709906,3826.3719641190605,1.1493686202051018e8,1.1437611615246607e8
17.923145175,1329.879572705,3850.5573397942417,3826.3719641190605,1.1656425689447618e8,1.1437611615246607e8
17.592062101,1347.471634806,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
17.400966389,1364.872601195,3853.1834786085055,3826.3719641190605,1.1655127328732495e8,1.1437611615246607e8
16.459516582,1381.3321177770001,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
18.674930089,1400.0070478660002,3826.3719641190605,3826.3719641190605,1.1437611615246612e8,1.1437611615246607e8
16.27215884,1416.2792067060002,3853.6849081709906,3826.3719641190605,1.1493686202051018e8,1.1437611615246607e8
17.4799342,1433.759140906,4283.639545182139,3826.3719641190605,1.2284729187401098e8,1.1437611615246607e8
17.999043809,1451.758184715,3833.8966965469103,3826.3719641190605,1.1871382611039105e8,1.1437611615246607e8
17.364437085,1469.1226218,4077.9941201935194,3826.3719641190605,1.1670491473582636e8,1.1437611615246607e8
17.010284179,1486.132905979,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
17.153954528,1503.286860507,4274.173951359408,3826.3719641190605,1.2194229568125391e8,1.1437611615246607e8
17.413372581,1520.700233088,3854.1537508799365,3826.3719641190605,1.152810407858675e8,1.1437611615246607e8
16.657860585,1537.358093673,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
17.4786943,1554.836787973,3833.8966965469103,3826.3719641190605,1.187138261103907e8,1.1437611615246607e8
18.967811142,1573.804599115,3827.1803148296513,3826.3719641190605,1.1769030497266504e8,1.1437611615246607e8
17.194480694,1590.999079809,3854.1537508799365,3826.3719641190605,1.1528104078586839e8,1.1437611615246607e8
17.547920676,1608.5470004850001,3836.280642447491,3826.3719641190605,1.1873410281033474e8,1.1437611615246607e8
16.456774781,1625.003775266,3853.6849081709906,3826.3719641190605,1.1493686202051026e8,1.1437611615246607e8
18.686313253,1643.690088519,4077.9941201935194,3826.3719641190605,1.1670491473582636e8,1.1437611615246607e8
17.921538868,1661.611627387,3833.8966965469103,3826.3719641190605,1.1871382611039203e8,1.1437611615246607e8
16.225566069,1677.837193456,3853.6849081709906,3826.3719641190605,1.1493686202051018e8,1.1437611615246607e8


==> Facebook-results-ALT-20.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
3.645083291,3.645083291,4274.007055814567,4274.007055814567,1.210822616346737e8,1.210822616346737e8
3.263526824,6.908610115,3829.6802449242728,3829.6802449242728,1.1732178403934218e8,1.1732178403934218e8
3.134297159,10.042907274000001,4103.240337804899,3829.6802449242728,1.1349857967017914e8,1.1732178403934218e8
3.343812225,13.386719499000002,3829.6802449242728,3829.6802449242728,1.1732178403934261e8,1.1732178403934218e8
3.18998576,16.576705259,4077.9941201935194,3829.6802449242728,1.1670491473582725e8,1.1732178403934218e8
2.933518645,19.510223904,3853.6849081709906,3829.6802449242728,1.149368620205103e8,1.1732178403934218e8
3.106737369,22.616961273,4283.639545182139,3829.6802449242728,1.2284729187401481e8,1.1732178403934218e8
3.229862511,25.846823784,4263.524208195983,3829.6802449242728,1.1614816278144118e8,1.1732178403934218e8
3.033669455,28.880493239000003,4098.570980226514,3829.6802449242728,1.1160092530652924e8,1.1732178403934218e8
3.010804528,31.891297767000005,3850.5573397942417,3829.6802449242728,1.165642568944763e8,1.1732178403934218e8
2.984688956,34.875986723000004,4103.353913061848,3829.6802449242728,1.1309075579657309e8,1.1732178403934218e8
3.014330038,37.890316761,4098.570980226514,3829.6802449242728,1.1160092530652924e8,1.1732178403934218e8
3.08046861,40.970785371,3848.0061304577357,3829.6802449242728,1.1684524444668305e8,1.1732178403934218e8
3.217467588,44.188252958999996,3829.6802449242728,3829.6802449242728,1.1732178403934222e8,1.1732178403934218e8
3.188189978,47.37644293699999,4263.524208195983,3829.6802449242728,1.161481627814413e8,1.1732178403934218e8
3.314806897,50.69124983399999,3853.180544811778,3829.6802449242728,1.1653703361341445e8,1.1732178403934218e8
3.02910826,53.72035809399999,4098.570980226514,3829.6802449242728,1.1160092530652924e8,1.1732178403934218e8
3.026170243,56.746528336999994,4274.087472266764,3829.6802449242728,1.2144911900766322e8,1.1732178403934218e8
3.066638099,59.813166435999996,4103.240337804899,3829.6802449242728,1.1349857967017914e8,1.1732178403934218e8
2.822581664,62.635748099999994,3853.6849081709906,3829.6802449242728,1.1493686202051018e8,1.1732178403934218e8
3.071156435,65.70690453499999,4270.99294516864,3829.6802449242728,1.2100090622121447e8,1.1732178403934218e8
3.08938531,68.79628984499999,4103.240337804899,3829.6802449242728,1.1349857967017925e8,1.1732178403934218e8
3.031459965,71.82774980999999,4103.240337804899,3829.6802449242728,1.1349857967018019e8,1.1732178403934218e8
3.078314512,74.90606432199999,4283.639545182139,3829.6802449242728,1.2284729187400836e8,1.1732178403934218e8
3.018803022,77.92486734399999,4270.99294516864,3829.6802449242728,1.2100090622121374e8,1.1732178403934218e8
3.227308095,81.15217543899999,3826.3719641190605,3826.3719641190605,1.1437611615246607e8,1.1437611615246607e8
3.092052946,84.24422838499999,4077.9941201935194,3826.3719641190605,1.1670491473582627e8,1.1437611615246607e8
3.606969462,87.85119784699998,3833.8966965469103,3826.3719641190605,1.187138261103907e8,1.1437611615246607e8
3.092218519,90.94341636599998,3833.8966965469103,3826.3719641190605,1.1871382611038938e8,1.1437611615246607e8
3.072984818,94.01640118399997,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
3.122265543,97.13866672699997,3836.280818560116,3826.3719641190605,1.1873542580862942e8,1.1437611615246607e8
3.082203621,100.22087034799998,4283.639545182139,3826.3719641190605,1.2284729187400869e8,1.1437611615246607e8
3.178910901,103.39978124899997,3827.1803148296513,3826.3719641190605,1.1769030497266512e8,1.1437611615246607e8
2.897822003,106.29760325199997,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
2.989583147,109.28718639899998,4270.99294516864,3826.3719641190605,1.2100090622121362e8,1.1437611615246607e8
3.090032813,112.37721921199997,3833.8966965469103,3826.3719641190605,1.187138261103911e8,1.1437611615246607e8
2.983264987,115.36048419899997,3853.6849081709906,3826.3719641190605,1.1493686202051018e8,1.1437611615246607e8
3.149454416,118.50993861499997,4263.524208195983,3826.3719641190605,1.1614816278144197e8,1.1437611615246607e8
3.077480547,121.58741916199996,4077.9941201935194,3826.3719641190605,1.1670491473582631e8,1.1437611615246607e8
3.043948535,124.63136769699996,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
3.173498595,127.80486629199996,4263.524208195983,3826.3719641190605,1.1614816278144127e8,1.1437611615246607e8
3.413503716,131.21837000799997,4270.99294516864,3826.3719641190605,1.2100090622121355e8,1.1437611615246607e8
3.009348132,134.22771813999998,4270.99294516864,3826.3719641190605,1.2100090622121398e8,1.1437611615246607e8
3.015249682,137.24296782199997,3842.2290121505766,3826.3719641190605,1.1942092917101991e8,1.1437611615246607e8
3.060669477,140.30363729899997,3833.89669654691,3826.3719641190605,1.187138261103907e8,1.1437611615246607e8
2.959043671,143.26268096999996,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
3.017511429,146.28019239899996,4077.9941201935194,3826.3719641190605,1.1670491473582624e8,1.1437611615246607e8
3.032449154,149.31264155299996,4077.9941201935194,3826.3719641190605,1.167049147358262e8,1.1437611615246607e8
2.919862173,152.23250372599998,3853.6849081709906,3826.3719641190605,1.149368620205103e8,1.1437611615246607e8
3.07829269,155.310796416,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
3.170977772,158.48177418799997,4267.957847755177,3826.3719641190605,1.1663521980402689e8,1.1437611615246607e8
3.026491097,161.50826528499996,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
3.155996035,164.66426131999995,3826.3719641190605,3826.3719641190605,1.1437611615246597e8,1.1437611615246607e8
3.366610848,168.03087216799995,4077.9941201935194,3826.3719641190605,1.1670491473582627e8,1.1437611615246607e8
3.054420137,171.08529230499994,3848.0061304577357,3826.3719641190605,1.1684524444668305e8,1.1437611615246607e8
3.030640664,174.11593296899994,4077.9941201935194,3826.3719641190605,1.1670491473582627e8,1.1437611615246607e8
3.147471789,177.26340475799995,3833.8966965469103,3826.3719641190605,1.1871382611039074e8,1.1437611615246607e8
3.22364028,180.48704503799996,3826.3719641190605,3826.3719641190605,1.1437611615246604e8,1.1437611615246607e8
3.100877125,183.58792216299997,4283.639545182139,3826.3719641190605,1.2284729187400767e8,1.1437611615246607e8
3.087762583,186.67568474599997,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
3.146454088,189.822138834,4263.524208195983,3826.3719641190605,1.1614816278144096e8,1.1437611615246607e8
3.029516723,192.851655557,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
3.044566673,195.89622222999998,3853.1813887790872,3826.3719641190605,1.1653844661095004e8,1.1437611615246607e8
3.059553893,198.95577612299996,4103.240337804899,3826.3719641190605,1.134985796701793e8,1.1437611615246607e8
2.93383035,201.88960647299996,3853.6849081709906,3826.3719641190605,1.1493686202051018e8,1.1437611615246607e8
3.204028865,205.09363533799996,3829.6802449242728,3826.3719641190605,1.1732178403934222e8,1.1437611615246607e8
3.026001295,208.11963663299994,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
3.443963689,211.56360032199993,4103.240337804899,3826.3719641190605,1.1349857967017925e8,1.1437611615246607e8
3.174965877,214.73856619899993,4263.524208195983,3826.3719641190605,1.1614816278144166e8,1.1437611615246607e8
3.039691398,217.77825759699994,4283.639545182139,3826.3719641190605,1.2284729187401207e8,1.1437611615246607e8
3.044050045,220.82230764199994,3850.557339794241,3826.3719641190605,1.1656425689447625e8,1.1437611615246607e8
2.993395114,223.81570275599995,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
3.140133493,226.95583624899996,4287.5457595790285,3826.3719641190605,1.2216110582931478e8,1.1437611615246607e8
3.019687536,229.97552378499995,4077.9941201935194,3826.3719641190605,1.167049147358273e8,1.1437611615246607e8
3.054127034,233.02965081899995,4103.240337804899,3826.3719641190605,1.1349857967017937e8,1.1437611615246607e8
3.176010118,236.20566093699995,4077.9941201935194,3826.3719641190605,1.1670491473582639e8,1.1437611615246607e8
3.053065618,239.25872655499995,3850.5573397942417,3826.3719641190605,1.165642568944763e8,1.1437611615246607e8
3.127889258,242.38661581299996,4287.029634238011,3826.3719641190605,1.2340831460511824e8,1.1437611615246607e8
2.988338783,245.37495459599995,3842.2290121505766,3826.3719641190605,1.1942092917101984e8,1.1437611615246607e8
3.045419264,248.42037385999996,4077.9941201935194,3826.3719641190605,1.1670491473582627e8,1.1437611615246607e8
3.031344267,251.45171812699996,4270.99294516864,3826.3719641190605,1.210009062212139e8,1.1437611615246607e8
3.337833622,254.78955174899997,4283.639545182139,3826.3719641190605,1.2284729187401146e8,1.1437611615246607e8
3.065149299,257.854701048,4270.99294516864,3826.3719641190605,1.2100090622121398e8,1.1437611615246607e8
3.006208828,260.860909876,4270.99294516864,3826.3719641190605,1.2100090622121371e8,1.1437611615246607e8
3.035869618,263.896779494,3833.8966965469103,3826.3719641190605,1.187138261103907e8,1.1437611615246607e8
3.045081406,266.9418609,3850.557339794241,3826.3719641190605,1.165642568944763e8,1.1437611615246607e8
2.987012528,269.928873428,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
2.998281552,272.92715497999995,4274.2061453957485,3826.3719641190605,1.2196559303255093e8,1.1437611615246607e8
3.005813376,275.93296835599995,4270.99294516864,3826.3719641190605,1.2100090622121435e8,1.1437611615246607e8
3.169743874,279.10271222999995,4263.524208195983,3826.3719641190605,1.1614816278144166e8,1.1437611615246607e8
3.01112332,282.11383555,4103.353913061848,3826.3719641190605,1.1309075579657309e8,1.1437611615246607e8
3.068725073,285.182560623,3842.2290121505766,3826.3719641190605,1.1942092917101991e8,1.1437611615246607e8
3.004797996,288.18735861899995,4098.570980226514,3826.3719641190605,1.1160092530652924e8,1.1437611615246607e8
3.213581922,291.40094054099995,4263.524208195983,3826.3719641190605,1.1614816278144139e8,1.1437611615246607e8
2.91033186,294.31127240099994,3853.6849081709906,3826.3719641190605,1.1493686202051018e8,1.1437611615246607e8
3.347276312,297.65854871299996,4274.013204285723,3826.3719641190605,1.2096239723365404e8,1.1437611615246607e8
3.067782508,300.72633122099995,3833.8966965469103,3826.3719641190605,1.187138261103907e8,1.1437611615246607e8
3.066405307,303.792736528,4077.9941201935194,3826.3719641190605,1.1670491473582624e8,1.1437611615246607e8
2.988168779,306.78090530699995,3850.5573397942417,3826.3719641190605,1.1656425689447625e8,1.1437611615246607e8
3.098393596,309.87929890299995,4263.524208195983,3826.3719641190605,1.1614816278144139e8,1.1437611615246607e8


==> Facebook-results-OPT.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
4.481709697,4.481709697,3823.8722366592874,3823.8722366592874,1.1477625638015749e8,1.1477625638015749e8


==> Limpet-results-ALT-100.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
0.611708673,0.611708673,3.027078878041601e-13,3.027078878041601e-13,7041.0932784301285,7041.0932784301285
0.042278441,0.653987114,5.319362426328214e-13,3.027078878041601e-13,2678.1485151290435,7041.0932784301285
0.057498562,0.711485676,3.5723855648245843e-13,3.027078878041601e-13,7041.093278430011,7041.0932784301285
0.041577513,0.753063189,9.467104201820953e-14,9.467104201820953e-14,602.3554852828788,602.3554852828788
0.050932123,0.8039953120000001,1.337793423589256e-13,9.467104201820953e-14,453.62110951415315,602.3554852828788
0.02902736,0.833022672,3.3924126507265613,9.467104201820953e-14,28.647805289557247,602.3554852828788
0.042573394,0.8755960660000001,9.972330732488646e-14,9.467104201820953e-14,602.3554852828623,602.3554852828788
0.041422258,0.917018324,1.0288868713205761e-13,9.467104201820953e-14,602.3554852829257,602.3554852828788
0.031475469,0.948493793,2.9501892632666773,9.467104201820953e-14,36.112248321718354,602.3554852828788
0.038559406,0.987053199,2.7514170871053625,9.467104201820953e-14,62.058705249426325,602.3554852828788
0.042044506,1.029097705,8.255738151888424e-14,8.255738151888424e-14,602.3554852829058,602.3554852829058
0.039486336,1.068584041,2.8080599186997803,8.255738151888424e-14,19.41833002732043,602.3554852829058
0.04118263,1.109766671,1.7296389301699053e-13,8.255738151888424e-14,7041.093278429385,602.3554852829058
0.05811182,1.167878491,7.318595315129755e-13,8.255738151888424e-14,769.0005340166764,602.3554852829058
0.050545445,1.218423936,3.668068840081053e-13,8.255738151888424e-14,875.0087167767313,602.3554852829058
0.055442918,1.273866854,3.2267040749955654e-13,8.255738151888424e-14,875.0087167766357,602.3554852829058
0.040854738,1.314721592,1.0473899560622619e-13,8.255738151888424e-14,602.3554852828582,602.3554852829058
0.052380886,1.3671024779999998,3.3897821661213405e-13,8.255738151888424e-14,2030.6921937498107,602.3554852829058
0.032652424,1.3997549019999997,2.475740819754896,8.255738151888424e-14,98.12538063270787,602.3554852829058
0.043523527,1.4432784289999998,2.0489595295442538e-13,8.255738151888424e-14,2185.7187604818355,602.3554852829058
0.04141544,1.4846938689999998,1.1888728329748483e-12,8.255738151888424e-14,40106.663536365246,602.3554852829058
0.044737473,1.5294313419999999,1.3010234403224528,8.255738151888424e-14,436.5915446156316,602.3554852829058
0.029746805,1.559178147,3.11239432149723,8.255738151888424e-14,29.666552056440327,602.3554852829058
0.052628672,1.611806819,3.2135487434255997e-13,8.255738151888424e-14,2030.692193749835,602.3554852829058
0.050655259,1.662462078,1.8132973946008433e-13,8.255738151888424e-14,875.0087167766337,602.3554852829058
0.050494003,1.712956081,9.133760830206252e-13,8.255738151888424e-14,22258.599884613606,602.3554852829058
0.041030664,1.753986745,3.53947055783607e-13,8.255738151888424e-14,7041.093278429475,602.3554852829058
0.057506052,1.8114927969999999,1.1394235128302581e-12,8.255738151888424e-14,769.0005340188643,602.3554852829058
0.045583584,1.857076381,3.5633221541674206e-13,8.255738151888424e-14,971.8725305085643,602.3554852829058
0.043789912,1.900866293,2.3086481157269836e-13,8.255738151888424e-14,3904.404386041815,602.3554852829058
0.046799859,1.947666152,0.4343244601640463,8.255738151888424e-14,357.30709249877003,602.3554852829058
0.045307269,1.992973421,3.048263064042595e-13,8.255738151888424e-14,7041.093278430014,602.3554852829058
0.043538954,2.036512375,1.6626489624633634e-13,8.255738151888424e-14,1231.6113634252756,602.3554852829058
0.036102415,2.0726147900000003,2.4757408197549027,8.255738151888424e-14,98.1253806327104,602.3554852829058
0.053374391,2.1259891810000004,6.407140552767687e-13,8.255738151888424e-14,769.0005340172033,602.3554852829058
0.041212623,2.1672018040000003,7.341354965651874e-13,8.255738151888424e-14,1004.227191275846,602.3554852829058
0.045840527,2.2130423310000005,2.5640367002513627e-13,8.255738151888424e-14,828.9777545063122,602.3554852829058
0.031598003,2.2446403340000005,2.9607460606003375,8.255738151888424e-14,22.66781526286207,602.3554852829058
0.035874927,2.2805152610000006,3.1375793744603304,8.255738151888424e-14,46.76267284193366,602.3554852829058
0.034117326,2.3146325870000006,2.7175726059704397,8.255738151888424e-14,88.91377207420142,602.3554852829058
0.048129092,2.3627616790000006,1.4626643761211562e-13,8.255738151888424e-14,1231.6113634252108,602.3554852829058
0.04098164,2.4037433190000006,2.938434060629162e-13,8.255738151888424e-14,7041.093278428344,602.3554852829058
0.032737946,2.4364812650000007,3.4454798090330545,8.255738151888424e-14,51.47198941413415,602.3554852829058
0.030405818,2.466887083000001,2.3364272307212772,8.255738151888424e-14,87.99216547154894,602.3554852829058
0.040249546,2.507136629000001,1.3497084094875415e-13,8.255738151888424e-14,1758.7469528833785,602.3554852829058
0.035054488,2.542191117000001,2.8080599186997794,8.255738151888424e-14,19.418330027320565,602.3554852829058
0.045958334,2.588149451000001,6.794211567825284e-13,8.255738151888424e-14,1004.2271912756158,602.3554852829058
0.039621899,2.627771350000001,2.404191740887133e-13,8.255738151888424e-14,3904.404386041992,602.3554852829058
0.049957776,2.677729126000001,2.5510047929678067e-13,8.255738151888424e-14,828.9777545063689,602.3554852829058
0.032025268,2.709754394000001,2.4757408197548925,8.255738151888424e-14,98.12538063270597,602.3554852829058
0.046243347,2.7559977410000007,5.126816821054689e-13,8.255738151888424e-14,2678.1485151292322,602.3554852829058
0.042293972,2.7982917130000007,7.4355192665923e-14,7.4355192665923e-14,359.507232922816,359.507232922816
0.043935786,2.8422274990000007,3.4223803819233774e-13,7.4355192665923e-14,3904.4043860419633,359.507232922816
0.041479246,2.883706745000001,6.864895005634778e-13,7.4355192665923e-14,23726.149299370994,359.507232922816
0.057973322,2.941680067000001,7.379586636074704e-13,7.4355192665923e-14,769.0005340184101,359.507232922816
0.04118208,2.982862147000001,2.9597540976321104e-13,7.4355192665923e-14,7041.093278429613,359.507232922816
0.05777642,3.040638567000001,5.248743355238221e-13,7.4355192665923e-14,769.0005340181206,359.507232922816
0.041255596,3.081894163000001,2.3487539381522486e-13,7.4355192665923e-14,7041.093278429651,359.507232922816
0.050830905,3.1327250680000014,0.43432446016396925,7.4355192665923e-14,357.30709249896654,359.507232922816
0.040198863,3.1729239310000015,2.5303397653976597e-13,7.4355192665923e-14,6255.954868126454,359.507232922816
0.04332059,3.2162445210000015,1.676610644090947e-13,7.4355192665923e-14,2185.7187604817354,359.507232922816
0.041104524,3.2573490450000016,3.047185861276852e-13,7.4355192665923e-14,7041.093278429208,359.507232922816
0.032909398,3.2902584430000017,3.3924126507265644,7.4355192665923e-14,28.64780528955715,359.507232922816
0.053476332,3.3437347750000015,8.045881547802943e-13,7.4355192665923e-14,769.0005340168271,359.507232922816
0.033747163,3.3774819380000016,2.8209694609028393,7.4355192665923e-14,56.836330025492366,359.507232922816
0.041342319,3.4188242570000016,3.1132178207328467e-13,7.4355192665923e-14,7041.093278429818,359.507232922816
0.045040112,3.4638643690000017,4.24483272893517e-13,7.4355192665923e-14,971.8725305086164,359.507232922816
0.044106084,3.5079704530000018,2.423269368680202e-13,7.4355192665923e-14,2475.1055250688896,359.507232922816
0.044255822,3.5522262750000015,2.5235984776018267e-13,7.4355192665923e-14,595.4854587240527,359.507232922816
0.054911881,3.6071381560000018,4.0308718298626315e-13,7.4355192665923e-14,875.0087167766837,359.507232922816
0.041319626,3.6484577820000017,7.618085057866585e-13,7.4355192665923e-14,1004.2271912754794,359.507232922816
0.033485613,3.6819433950000016,3.392412650726565,7.4355192665923e-14,28.64780528955715,359.507232922816
0.035741915,3.7176853100000016,2.2067070000462887e-13,7.4355192665923e-14,1100.8062490213638,359.507232922816
0.038810949,3.7564962590000017,2.4321013727730776,7.4355192665923e-14,64.8968703685703,359.507232922816
0.033404009,3.7899002680000016,2.7175726059704703,7.4355192665923e-14,88.9137720742045,359.507232922816
0.055208487,3.8451087550000014,2.4993181830665514e-13,7.4355192665923e-14,875.008716776572,359.507232922816
0.053462126,3.8985708810000013,9.032844189936876e-13,7.4355192665923e-14,769.0005340183851,359.507232922816
0.034688146,3.9332590270000014,2.950189263266676,7.4355192665923e-14,36.112248321718326,359.507232922816
0.041237662,3.9744966890000013,3.7583182091251474e-13,7.4355192665923e-14,2678.1485151291567,359.507232922816
0.05866817,4.033164859000001,7.647649197351624e-13,7.4355192665923e-14,769.0005340184321,359.507232922816
0.044700929,4.077865788000001,4.1426164274338757e-13,7.4355192665923e-14,595.4854587240892,359.507232922816
0.043939254,4.121805042000001,2.0028364898971037e-13,7.4355192665923e-14,3904.4043860418224,359.507232922816
0.034356852,4.156161894000001,2.7514170871053603,7.4355192665923e-14,62.058705249426374,359.507232922816
0.035623376,4.191785270000001,3.13757937446032,7.4355192665923e-14,46.76267284193186,359.507232922816
0.031519065,4.223304335000002,2.969722847333671,7.4355192665923e-14,16.087736713906526,359.507232922816
0.038250906,4.261555241000002,2.4321013727730794,7.4355192665923e-14,64.8968703685701,359.507232922816
0.04596551,4.307520751000002,4.971712707723378e-13,7.4355192665923e-14,1126.5625919674815,359.507232922816
0.033875692,4.341396443000002,2.3536013358201275,7.4355192665923e-14,61.101330960698164,359.507232922816
0.041555219,4.382951662000002,9.12774766661542e-13,7.4355192665923e-14,40106.66353640084,359.507232922816
0.038668375,4.421620037000002,1.790797281111194,7.4355192665923e-14,474.16242154949833,359.507232922816
0.03985686,4.4614768970000025,4.320410183705196e-13,7.4355192665923e-14,3904.404386042101,359.507232922816
0.038000317,4.499477214000002,2.820969460902841,7.4355192665923e-14,56.83633002549282,359.507232922816
0.053478775,4.552955989000003,1.151750978919045e-12,7.4355192665923e-14,769.0005340198275,359.507232922816
0.035044554,4.588000543000002,2.8080599186997772,7.4355192665923e-14,19.4183300273205,359.507232922816
0.041306929,4.6293074720000025,3.501670167115062e-13,7.4355192665923e-14,7041.093278428922,359.507232922816
0.047575402,4.676882874000002,4.802318812850752e-13,7.4355192665923e-14,2030.692193749588,359.507232922816
0.051531003,4.728413877000002,0.43432446016397497,7.4355192665923e-14,357.3070924987155,359.507232922816
0.030284499,4.758698376000003,2.9501892632666764,7.4355192665923e-14,36.11224832171856,359.507232922816
0.044698085,4.803396461000003,2.764004294285267e-13,7.4355192665923e-14,1099.5152166402447,359.507232922816
0.030437664,4.833834125000003,3.1123943214972307,7.4355192665923e-14,29.66655205644035,359.507232922816


==> Limpet-results-ALT-20.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
0.573342707,0.573342707,2.2087258572041684e-13,2.2087258572041684e-13,3904.4043860418083,3904.4043860418083
0.007516596,0.580859303,2.4321013727730776,2.2087258572041684e-13,64.89687036857025,3904.4043860418083
0.008758434,0.589617737,3.6497701772738305e-13,2.2087258572041684e-13,7041.093278429935,3904.4043860418083
0.009608531,0.599226268,5.118566554466716e-13,2.2087258572041684e-13,971.8725305085599,3904.4043860418083
0.008575743,0.607802011,2.622277453063467e-13,2.2087258572041684e-13,3904.404386041966,3904.4043860418083
0.011648019,0.61945003,6.60564124146747e-13,2.2087258572041684e-13,769.0005340172565,3904.4043860418083
0.008795249,0.6282452789999999,4.1243514794556526e-13,2.2087258572041684e-13,2678.1485151295774,3904.4043860418083
0.008656558,0.6369018369999999,3.6395700575250956e-13,2.2087258572041684e-13,2678.1485151296856,3904.4043860418083
0.008624972,0.6455268089999999,1.4392040790149663e-13,1.4392040790149663e-13,602.3554852828935,602.3554852828935
0.006441483,0.651968292,3.340925325397888,1.4392040790149663e-13,42.226714052650486,602.3554852828935
0.009833942,0.6618022339999999,1.16408829785509e-13,1.16408829785509e-13,828.9777545062612,828.9777545062612
0.007747194,0.669549428,1.7907972811111164,1.16408829785509e-13,474.16242154967284,828.9777545062612
0.00872371,0.678273138,3.403136542856933e-13,1.16408829785509e-13,2678.1485151297024,828.9777545062612
0.007421804,0.685694942,2.8080599186997777,1.16408829785509e-13,19.418330027320454,828.9777545062612
0.00857509,0.694270032,7.237947425698675e-14,7.237947425698675e-14,602.3554852828834,602.3554852828834
0.008775796,0.703045828,1.2603046198745024e-13,7.237947425698675e-14,602.355485282925,602.3554852828834
0.009244459,0.7122902870000001,3.0606343939520864e-13,7.237947425698675e-14,595.4854587240523,602.3554852828834
0.010820493,0.7231107800000001,1.1965938899228684e-12,7.237947425698675e-14,769.0005340190002,602.3554852828834
0.009040025,0.7321508050000001,1.190853287156029e-13,7.237947425698675e-14,359.5072329228106,602.3554852828834
0.00956723,0.7417180350000001,4.3403576688686576e-13,7.237947425698675e-14,971.8725305085982,602.3554852828834
0.007218125,0.7489361600000001,2.75141708710536,7.237947425698675e-14,62.0587052494262,602.3554852828834
0.008565516,0.7575016760000001,4.00517942741231e-13,7.237947425698675e-14,2678.1485151292322,602.3554852828834
0.009521691,0.7670233670000001,1.4378599032586716e-12,7.237947425698675e-14,22258.59988463775,602.3554852828834
0.008532928,0.7755562950000001,2.7260485171300486e-13,7.237947425698675e-14,7041.093278429773,602.3554852828834
0.009186462,0.7847427570000001,6.011944199258437e-13,7.237947425698675e-14,5544.590155797475,602.3554852828834
0.008603793,0.7933465500000001,2.1649140734531718e-13,7.237947425698675e-14,7041.093278429567,602.3554852828834
0.007600969,0.800947519,1.4492000173145205e-13,7.237947425698675e-14,1100.8062490215061,602.3554852828834
0.008620892,0.8095684110000001,1.0053086346681829e-13,7.237947425698675e-14,602.3554852828851,602.3554852828834
0.007606101,0.8171745120000001,1.7544379921491591e-13,7.237947425698675e-14,1100.8062490214907,602.3554852828834
0.008556683,0.8257311950000001,9.37457622336058e-14,7.237947425698675e-14,602.3554852828845,602.3554852828834
0.006563455,0.8322946500000001,2.3364272307212777,7.237947425698675e-14,87.99216547154889,602.3554852828834
0.00829184,0.8405864900000002,3.513763967018713e-13,7.237947425698675e-14,3904.4043860422958,602.3554852828834
0.009533092,0.8501195820000002,7.278756015096966e-13,7.237947425698675e-14,971.8725305087778,602.3554852828834
0.007113026,0.8572326080000001,2.432101372773079,7.237947425698675e-14,64.8968703685703,602.3554852828834
0.00929604,0.8665286480000001,1.4025333705383347e-13,7.237947425698675e-14,828.9777545061862,602.3554852828834
0.009458078,0.875986726,3.9797624174026286e-13,7.237947425698675e-14,1126.5625919672789,602.3554852828834
0.008863491,0.884850217,1.2593027356359974e-13,7.237947425698675e-14,602.355485282939,602.3554852828834
0.008243833,0.89309405,2.930557490508353e-13,7.237947425698675e-14,3904.404386042005,602.3554852828834
0.006593996,0.899688046,3.1375793744603167,7.237947425698675e-14,46.76267284193603,602.3554852828834
0.006457969,0.9061460149999999,2.3364272307212777,7.237947425698675e-14,87.99216547154857,602.3554852828834
0.006434839,0.9125808539999999,2.736485089399301,7.237947425698675e-14,40.43344306402177,602.3554852828834
0.010028414,0.9226092679999999,3.030015870494445e-13,7.237947425698675e-14,875.0087167767753,602.3554852828834
0.010905815,0.9335150829999999,1.217010887555279e-12,7.237947425698675e-14,769.0005340199506,602.3554852828834
0.00954417,0.9430592529999998,1.1209870640152052e-12,7.237947425698675e-14,22258.599884607993,602.3554852828834
0.006332979,0.9493922319999998,2.353601335820134,7.237947425698675e-14,61.10133096069802,602.3554852828834
0.008631308,0.9580235399999998,9.511164730340349e-14,7.237947425698675e-14,602.3554852828744,602.3554852828834
0.008556883,0.9665804229999998,2.932997658734074e-13,7.237947425698675e-14,7041.0932784295965,602.3554852828834
0.009596842,0.9761772649999998,0.43432446016399734,7.237947425698675e-14,357.3070924976602,602.3554852828834
0.007382334,0.9835595989999998,2.4321013727730785,7.237947425698675e-14,64.89687036857028,602.3554852828834
0.006426269,0.9899858679999998,2.33642723072128,7.237947425698675e-14,87.99216547154892,602.3554852828834
0.00891504,0.9989009079999998,1.3980264950958854e-13,7.237947425698675e-14,1231.6113634252442,602.3554852828834
0.008548873,1.0074497809999998,1.2288417561523574e-12,7.237947425698675e-14,1004.2271912754851,602.3554852828834
0.006445281,1.0138950619999998,2.950189263266675,7.237947425698675e-14,36.11224832171837,602.3554852828834
0.006563024,1.0204580859999999,3.1375793744603304,7.237947425698675e-14,46.76267284193268,602.3554852828834
0.008978313,1.029436399,9.998598538800801e-14,7.237947425698675e-14,602.3554852829013,602.3554852828834
0.006434853,1.035871252,3.3409253253978877,7.237947425698675e-14,42.2267140526505,602.3554852828834
0.005908362,1.041779614,3.445479809033054,7.237947425698675e-14,51.471989414134164,602.3554852828834
0.006293448,1.048073062,2.353601335820127,7.237947425698675e-14,61.10133096069815,602.3554852828834
0.008728677,1.056801739,5.149981398746194e-13,7.237947425698675e-14,1004.2271912755853,602.3554852828834
0.006612742,1.063414481,2.9607460606003375,7.237947425698675e-14,22.667815262862383,602.3554852828834
0.008733029,1.07214751,1.324769640769652e-13,7.237947425698675e-14,602.3554852828685,602.3554852828834
0.009573909,1.081721419,0.43432446016396997,7.237947425698675e-14,357.30709249823025,602.3554852828834
0.007204122,1.088925541,2.7514170871053603,7.237947425698675e-14,62.05870524942614,602.3554852828834
0.008564203,1.097489744,1.3704150682454456e-13,7.237947425698675e-14,602.3554852828946,602.3554852828834
0.010810639,1.108300383,6.723369566195326e-13,7.237947425698675e-14,769.0005340182128,602.3554852828834
0.005885742,1.114186125,3.4454798090330545,7.237947425698675e-14,51.47198941413415,602.3554852828834
0.008667614,1.122853739,6.489035139589715e-13,7.237947425698675e-14,8968.892134572196,602.3554852828834
0.009308954,1.132162693,5.668130002997381e-13,7.237947425698675e-14,595.4854587240751,602.3554852828834
0.008479553,1.1406422459999999,2.4158751657884543e-13,7.237947425698675e-14,7041.093278429627,602.3554852828834
0.009669083,1.1503113289999998,2.7174334122288767e-13,7.237947425698675e-14,2030.6921937497896,602.3554852828834
0.009681674,1.1599930029999999,1.0501232678225759e-12,7.237947425698675e-14,22258.59988460651,602.3554852828834
0.008212836,1.1682058389999999,2.3091606061435863e-13,7.237947425698675e-14,3904.404386042227,602.3554852828834
0.010972652,1.1791784909999998,4.907930842732768e-13,7.237947425698675e-14,769.000534017377,602.3554852828834
0.010791277,1.1899697679999999,1.223062948737237e-12,7.237947425698675e-14,769.0005340206046,602.3554852828834
0.008671947,1.198641715,2.5629613053664953e-13,7.237947425698675e-14,7041.093278429685,602.3554852828834
0.006413172,1.205054887,2.3364272307212772,7.237947425698675e-14,87.99216547154909,602.3554852828834
0.007143209,1.212198096,2.820969460902837,7.237947425698675e-14,56.83633002549311,602.3554852828834
0.006061694,1.21825979,3.3924126507265653,7.237947425698675e-14,28.647805289557247,602.3554852828834
0.010989595,1.2292493850000001,7.04885249749698e-13,7.237947425698675e-14,769.0005340186411,602.3554852828834
0.00678862,1.2360380050000002,2.4757408197548916,7.237947425698675e-14,98.1253806327084,602.3554852828834
0.008289405,1.2443274100000001,1.912616556423525e-13,7.237947425698675e-14,3904.4043860421525,602.3554852828834
0.008597678,1.2529250880000002,2.8308528922121035e-13,7.237947425698675e-14,7041.093278429885,602.3554852828834
0.009532832,1.2624579200000003,9.432074085098446e-13,7.237947425698675e-14,22258.599884626947,602.3554852828834
0.007405473,1.2698633930000003,2.808059918699773,7.237947425698675e-14,19.418330027320547,602.3554852828834
0.006724305,1.2765876980000004,3.137579374460316,7.237947425698675e-14,46.762672841934204,602.3554852828834
0.006430018,1.2830177160000005,2.3364272307212786,7.237947425698675e-14,87.99216547154924,602.3554852828834
0.006243919,1.2892616350000006,3.04896564985778,7.237947425698675e-14,52.15532384823767,602.3554852828834
0.009641399,1.2989030340000005,2.9792124806948023e-13,7.237947425698675e-14,3948.3149677346205,602.3554852828834
0.007631045,1.3065340790000004,3.0598352824670293e-13,7.237947425698675e-14,1758.746952883201,602.3554852828834
0.008545691,1.3150797700000003,9.116472502619112e-14,7.237947425698675e-14,602.3554852828613,602.3554852828834
0.008539114,1.3236188840000003,2.2079935648843911e-13,7.237947425698675e-14,1099.515216640234,602.3554852828834
0.008398505,1.3320173890000002,2.930194068782906e-13,7.237947425698675e-14,3904.4043860420043,602.3554852828834
0.006321725,1.3383391140000003,2.3536013358201258,7.237947425698675e-14,61.101330960697915,602.3554852828834
0.005933823,1.3442729370000002,3.445479809033053,7.237947425698675e-14,51.47198941413415,602.3554852828834
0.009186296,1.3534592330000002,8.75245171716081e-13,7.237947425698675e-14,14069.928809695322,602.3554852828834
0.008262947,1.3617221800000001,2.1982721477145138e-13,7.237947425698675e-14,2185.7187604819583,602.3554852828834
0.009188893,1.370911073,5.288600604611493e-13,7.237947425698675e-14,5544.590155797899,602.3554852828834
0.009174856,1.380085929,6.270495316564304e-13,7.237947425698675e-14,14069.92880969659,602.3554852828834
0.008588734,1.388674663,4.664813763661866e-13,7.237947425698675e-14,2678.148515129051,602.3554852828834
0.009095259,1.397769922,5.58740438309646e-13,7.237947425698675e-14,14069.92880969456,602.3554852828834


==> Limpet-results-OPT.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
1.390070554,1.390070554,4.3000616088413425e-14,4.3000616088413425e-14,288.3436557658543,288.3436557658543


==> Supercond-results-ALT-100.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
23.615434763,23.615434763,2173.0991041019547,2173.0991041019547,4.239633233923162e7,4.239633233923162e7
22.018369574,45.633804337,2117.694742195207,2117.694742195207,3.106995641707646e7,3.106995641707646e7
24.315706914,69.949511251,2284.103862609442,2117.694742195207,6.334242422010286e7,3.106995641707646e7
35.370950472,105.320461723,2167.8981746014674,2117.694742195207,1.879028321367069e7,3.106995641707646e7
31.12798255,136.448444273,2213.976387738283,2117.694742195207,2.0361869979811836e7,3.106995641707646e7
27.450404531,163.898848804,2226.7532798023626,2117.694742195207,6.093129542840255e7,3.106995641707646e7
23.044009395,186.942858199,2080.396107912188,2080.396107912188,8.57692815784441e7,8.57692815784441e7
37.395156717,224.338014916,2110.8812243294615,2080.396107912188,6.250255774252695e7,8.57692815784441e7
21.256808624,245.59482354,2316.5322411185416,2080.396107912188,1.4701833334434163e7,8.57692815784441e7
21.968192636,267.563016176,2279.96512220657,2080.396107912188,6.942278937281558e7,8.57692815784441e7
34.484733537,302.04774971300003,2204.0687739044256,2080.396107912188,1.6896052894591203e8,8.57692815784441e7
20.527388925,322.57513863800006,2299.245201879972,2080.396107912188,1.832016407308074e7,8.57692815784441e7
19.612918419,342.18805705700004,2299.1059892915673,2080.396107912188,7.068012799067613e7,8.57692815784441e7
31.611616428,373.799673485,2179.1520909821293,2080.396107912188,3.9749216963874765e7,8.57692815784441e7
27.622218676,401.421892161,2096.1957725150532,2080.396107912188,2.7518100343254123e7,8.57692815784441e7
34.394837388,435.816729549,2205.334326602315,2080.396107912188,2.1222894565309938e7,8.57692815784441e7
22.970406323,458.787135872,2113.766198586146,2080.396107912188,7.363480186385147e7,8.57692815784441e7
23.150356684,481.937492556,2176.5718158525574,2080.396107912188,1.9296016041112248e7,8.57692815784441e7
35.599154922,517.536647478,2115.2941030838792,2080.396107912188,3.508811218165909e7,8.57692815784441e7
30.046185164,547.582832642,2191.5558238142225,2080.396107912188,3.8126615374189824e7,8.57692815784441e7
30.193979683,577.7768123249999,2090.503748782712,2080.396107912188,2.987688247967922e7,8.57692815784441e7
35.348682301,613.1254946259999,2191.5558238142216,2080.396107912188,3.812661537419072e7,8.57692815784441e7
21.66383124,634.7893258659999,2215.4128511035206,2080.396107912188,6.832573098799124e7,8.57692815784441e7
20.413975081,655.2033009469999,2226.2304584670546,2080.396107912188,1.4678566767892593e8,8.57692815784441e7
34.86857816,690.0718791069999,2247.5400681658098,2080.396107912188,3.164835230413983e7,8.57692815784441e7
32.055257706,722.1271368129999,2213.5784501160565,2080.396107912188,4.160622692672277e7,8.57692815784441e7
27.268402235,749.3955390479999,2267.3957403996296,2080.396107912188,1.3948409564197984e8,8.57692815784441e7
35.858044264,785.2535833119999,2226.2304584670546,2080.396107912188,1.4678566767892686e8,8.57692815784441e7
28.1574441,813.411027412,2166.166657966728,2080.396107912188,1.3368314331596592e8,8.57692815784441e7
32.598588326,846.009615738,2110.8812243294615,2080.396107912188,6.250255774252678e7,8.57692815784441e7
35.358591536,881.3682072739999,2064.11579907478,2064.11579907478,6.362159259979805e7,6.362159259979805e7
25.098752523,906.466959797,2255.4472288387024,2064.11579907478,7.862845098489459e7,6.362159259979805e7
36.410444435,942.877404232,2179.1520909821293,2064.11579907478,3.974921696387419e7,6.362159259979805e7
27.924983898,970.80238813,2210.435489158752,2064.11579907478,2.1524545057271816e7,6.362159259979805e7
30.125256977,1000.9276451070001,2246.6943207096087,2064.11579907478,1.2303191207006698e7,6.362159259979805e7
33.215900854,1034.1435459610002,2205.334326602315,2064.11579907478,2.1222894565310024e7,6.362159259979805e7
27.398024973,1061.5415709340002,2123.750288400869,2064.11579907478,3.442124830462132e7,6.362159259979805e7
35.214966372,1096.7565373060002,2177.2196293540683,2064.11579907478,7.844495634556475e7,6.362159259979805e7
33.239270541,1129.9958078470002,2115.8450365385493,2064.11579907478,3.1328141963029608e7,6.362159259979805e7
28.711717088,1158.707524935,2340.3424530423645,2064.11579907478,2.5308233752711758e7,6.362159259979805e7
33.869146167,1192.576671102,2222.4274074921354,2064.11579907478,2.073166591728434e7,6.362159259979805e7
29.993788935,1222.5704600370002,2260.780050459631,2064.11579907478,1.6244038610581083e7,6.362159259979805e7
26.919148554,1249.4896085910002,2165.594035756931,2064.11579907478,6.2728171559539735e7,6.362159259979805e7
33.657734507,1283.1473430980002,2115.2941030838797,2064.11579907478,3.508811218165898e7,6.362159259979805e7
33.841856163,1316.9891992610003,2209.0003644017233,2064.11579907478,1.0691345856144571e8,6.362159259979805e7
29.482019783,1346.4712190440002,2178.685254560428,2064.11579907478,1.797844293823865e7,6.362159259979805e7
30.304770607,1376.7759896510001,2141.56822658353,2064.11579907478,7.003882675326282e7,6.362159259979805e7
33.06178399,1409.8377736410002,2190.2534077090354,2064.11579907478,4.421676137114909e7,6.362159259979805e7
29.786942369,1439.6247160100002,2256.4474881407705,2064.11579907478,1.093872392661013e7,6.362159259979805e7
29.993201063,1469.6179170730002,2166.1666579667276,2064.11579907478,1.3368314331595604e8,6.362159259979805e7
26.67731442,1496.295231493,2159.4142381778197,2064.11579907478,2.7915367754721377e7,6.362159259979805e7
31.916940402,1528.212171895,2106.6369376809903,2064.11579907478,3.2698107963880092e7,6.362159259979805e7
31.668886344,1559.881058239,2102.1814955843893,2064.11579907478,7.715944280600259e7,6.362159259979805e7
32.982200055,1592.863258294,2141.56822658353,2064.11579907478,7.003882675326209e7,6.362159259979805e7
24.801569743,1617.664828037,2199.4330580348465,2064.11579907478,6.909206843428181e7,6.362159259979805e7
30.17389156,1647.838719597,2220.543513361495,2064.11579907478,1.3115225814751351e7,6.362159259979805e7
40.664863659,1688.503583256,2198.4757385538032,2064.11579907478,6.19794052032888e7,6.362159259979805e7
30.990051281,1719.493634537,2225.1158034529126,2064.11579907478,5.621997219948459e7,6.362159259979805e7
22.014925309,1741.508559846,2133.33782199422,2064.11579907478,5.821521856308768e7,6.362159259979805e7
39.927624641,1781.436184487,2145.437730702856,2064.11579907478,1.112495176364182e8,6.362159259979805e7
29.682375881,1811.118560368,2190.2534077090354,2064.11579907478,4.421676137114809e7,6.362159259979805e7
22.059043303,1833.177603671,2102.1814955843893,2064.11579907478,7.715944280600432e7,6.362159259979805e7
20.937619268,1854.115222939,2160.748632958916,2064.11579907478,6.806035311755945e7,6.362159259979805e7
22.688602143,1876.803825082,2190.253407709036,2064.11579907478,4.42167613711473e7,6.362159259979805e7
39.497576021,1916.301401103,2214.3510904305317,2064.11579907478,7.058732497709803e7,6.362159259979805e7
29.967431597,1946.2688327,2211.134970786578,2064.11579907478,7.392290621366364e7,6.362159259979805e7
33.67234631,1979.94117901,2179.8520902310966,2064.11579907478,4.385729970794687e7,6.362159259979805e7
34.18829944,2014.12947845,2090.503748782712,2064.11579907478,2.987688247967915e7,6.362159259979805e7
22.970796464,2037.100274914,2213.5784501160556,2064.11579907478,4.160622692672292e7,6.362159259979805e7
21.409964901,2058.510239815,2269.151106311528,2064.11579907478,1.103115704127455e8,6.362159259979805e7
22.22407287,2080.734312685,2106.6369376809903,2064.11579907478,3.2698107963880073e7,6.362159259979805e7
33.544057247,2114.2783699320003,2138.7238632752046,2064.11579907478,8.158643815609166e7,6.362159259979805e7
32.640234137,2146.918604069,2184.474354506317,2064.11579907478,2.8340936703249823e7,6.362159259979805e7
21.936274791,2168.85487886,2258.4713583708817,2064.11579907478,6.1965368050772876e7,6.362159259979805e7
21.487720812,2190.3425996720002,2201.0007747906425,2064.11579907478,3.456311263826165e7,6.362159259979805e7
20.073291303,2210.4158909750004,2233.677996260572,2064.11579907478,1.7316597281450693e7,6.362159259979805e7
21.623020148,2232.038911123,2179.1520909821293,2064.11579907478,3.97492169638737e7,6.362159259979805e7
30.901748852,2262.940659975,2318.1935806831807,2064.11579907478,8.596007307396762e7,6.362159259979805e7
33.825733955,2296.76639393,2222.1864472160637,2064.11579907478,7.404366502282614e7,6.362159259979805e7
24.952258397,2321.718652327,2141.56822658353,2064.11579907478,7.003882675326243e7,6.362159259979805e7
40.635371939,2362.354024266,2113.766198586146,2064.11579907478,7.363480186385643e7,6.362159259979805e7
27.029641894,2389.3836661600003,2170.9415648547915,2064.11579907478,7.520821910081618e7,6.362159259979805e7
33.631646018,2423.0153121780004,2267.3957403996296,2064.11579907478,1.3948409564197966e8,6.362159259979805e7
33.221011572,2456.2363237500003,2088.8939637306985,2064.11579907478,3.679240786222091e7,6.362159259979805e7
22.172008459,2478.4083322090005,2179.1520909821293,2064.11579907478,3.974921696387438e7,6.362159259979805e7
20.583071211,2498.9914034200006,2318.1935806831802,2064.11579907478,8.596007307397051e7,6.362159259979805e7
20.7195247,2519.7109281200005,2092.936993198273,2064.11579907478,6.493208007561637e7,6.362159259979805e7
34.451164324,2554.1620924440003,2205.9774640762444,2064.11579907478,7.047612739914314e7,6.362159259979805e7
33.303804887,2587.465897331,2178.685254560428,2064.11579907478,1.7978442938238394e7,6.362159259979805e7
24.041653432,2611.5075507630004,2134.195113963406,2064.11579907478,5.957494801698803e7,6.362159259979805e7
37.915426685,2649.4229774480004,2233.677996260572,2064.11579907478,1.7316597281450663e7,6.362159259979805e7
32.073960106,2681.4969375540004,2126.3386765501027,2064.11579907478,8.292670539300676e7,6.362159259979805e7
31.628643235,2713.125580789,2225.435870738453,2064.11579907478,3.603528170411002e7,6.362159259979805e7
33.047275749,2746.1728565380004,2123.750288400869,2064.11579907478,3.442124830462221e7,6.362159259979805e7
30.132291814,2776.3051483520003,2199.433058034847,2064.11579907478,6.90920684342804e7,6.362159259979805e7
33.350507673,2809.655656025,2284.103862609442,2064.11579907478,6.334242422010166e7,6.362159259979805e7
29.810721406,2839.466377431,2269.151106311528,2064.11579907478,1.1031157041274837e8,6.362159259979805e7
35.422383094,2874.888760525,2222.1235240696165,2064.11579907478,1.2263731421661438e8,6.362159259979805e7
22.151360628,2897.040121153,2170.9415648547915,2064.11579907478,7.520821910081671e7,6.362159259979805e7
21.791415763,2918.831536916,2088.8939637306985,2064.11579907478,3.679240786222131e7,6.362159259979805e7


==> Supercond-results-ALT-20.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
5.210662306,5.210662306,2223.7944198568457,2223.7944198568457,4.124513692383218e7,4.124513692383218e7
8.580787105,13.791449411,2198.4757385538032,2198.4757385538032,6.197940520329635e7,6.197940520329635e7
7.480340227,21.271789638,2216.4346177453353,2198.4757385538032,2.2869439599753212e7,6.197940520329635e7
8.203128382,29.47491802,2150.082388986475,2150.082388986475,2.717485337353432e7,2.717485337353432e7
7.47347576,36.94839378,2322.430543201805,2150.082388986475,1.5416077058315389e7,2.717485337353432e7
5.980077838,42.928471618,2179.852090231096,2150.082388986475,4.385729970794677e7,2.717485337353432e7
4.518108271,47.446579889000006,2205.977464076245,2150.082388986475,7.047612739914678e7,2.717485337353432e7
3.973249267,51.419829156000006,2259.2669379405493,2150.082388986475,1.866736506256812e7,2.717485337353432e7
4.1345412,55.55437035600001,2215.4128511035206,2150.082388986475,6.8325730987991e7,2.717485337353432e7
4.203777278,59.758147634000004,2229.69687643384,2150.082388986475,6.357483298365157e7,2.717485337353432e7
4.259286793,64.017434427,2114.644398266908,2114.644398266908,2.839851276417754e7,2.839851276417754e7
4.293274772,68.310709199,2117.7527594761277,2114.644398266908,7.304012733126901e7,2.839851276417754e7
4.025493988,72.336203187,2329.8173069104464,2114.644398266908,3.0595704277626973e7,2.839851276417754e7
4.219744775,76.55594796199999,2152.2909202903456,2114.644398266908,6.1645362902921475e7,2.839851276417754e7
3.996907438,80.55285539999998,2216.434617745336,2114.644398266908,2.2869439599753097e7,2.839851276417754e7
4.28217712,84.83503251999998,2330.5133336902504,2114.644398266908,7.135295245529518e7,2.839851276417754e7
4.043962248,88.87899476799998,2231.7084136313715,2114.644398266908,1.2616058612216799e8,2.839851276417754e7
5.509140408,94.38813517599999,2138.0402642334248,2114.644398266908,6.4068128986259535e7,2.839851276417754e7
8.222199995,102.61033517099999,2213.976387738283,2114.644398266908,2.0361869979811937e7,2.839851276417754e7
8.077575421,110.687910592,2141.56822658353,2114.644398266908,7.003882675326212e7,2.839851276417754e7
7.42808299,118.11599358199999,2316.555896263905,2114.644398266908,4.7995128611823395e7,2.839851276417754e7
7.084898777,125.200892359,2316.555896263905,2114.644398266908,4.7995128611823656e7,2.839851276417754e7
7.47588859,132.676780949,2110.5490235012862,2110.5490235012862,1.0042863923797849e8,1.0042863923797849e8
4.83574949,137.51253043900002,2269.151106311528,2110.5490235012862,1.1031157041274156e8,1.0042863923797849e8
4.083439589,141.595970028,2316.5322411185416,2110.5490235012862,1.4701833334434671e7,1.0042863923797849e8
8.219143981,149.815114009,2177.2196293540683,2110.5490235012862,7.844495634556566e7,1.0042863923797849e8
8.144972643,157.960086652,2152.2909202903456,2110.5490235012862,6.164536290292109e7,1.0042863923797849e8
8.882869524,166.842956176,2167.7449971667397,2110.5490235012862,5.4729759477288775e7,1.0042863923797849e8
8.039987544,174.88294372000001,2225.8433984986896,2110.5490235012862,6.83899327437562e7,1.0042863923797849e8
6.751714685,181.634658405,2226.230458467054,2110.5490235012862,1.4678566767892548e8,1.0042863923797849e8
5.687632009,187.322290414,2322.430543201805,2110.5490235012862,1.5416077058315665e7,1.0042863923797849e8
4.602354912,191.92464532600002,2106.6369376809903,2106.6369376809903,3.2698107963880062e7,3.2698107963880062e7
4.235328087,196.15997341300002,2159.4142381778197,2106.6369376809903,2.7915367754721154e7,3.2698107963880062e7
4.224335384,200.38430879700002,2241.0379893540653,2106.6369376809903,2.3373987307479005e7,3.2698107963880062e7
5.689336391,206.07364518800003,2173.8843305987593,2106.6369376809903,4.747601167147665e7,3.2698107963880062e7
7.798942405,213.87258759300002,2190.2534077090354,2106.6369376809903,4.421676137114859e7,3.2698107963880062e7
7.403200407,221.27578800000003,2243.613435635311,2106.6369376809903,4.259242697321059e7,3.2698107963880062e7
8.458244566,229.73403256600002,2088.8939637306985,2088.8939637306985,3.6792407862221256e7,3.6792407862221256e7
7.285564998,237.01959756400004,2247.5400681658098,2088.8939637306985,3.1648352304139398e7,3.6792407862221256e7
5.618629223,242.63822678700004,2316.532241118542,2088.8939637306985,1.4701833334434519e7,3.6792407862221256e7
4.285506148,246.92373293500003,2129.9486232328377,2088.8939637306985,8.507262359053712e7,3.6792407862221256e7
5.855992878,252.77972581300003,2227.135312437195,2088.8939637306985,4.266451373960217e7,3.6792407862221256e7
8.40819809,261.187923903,2126.3386765501023,2088.8939637306985,8.292670539300549e7,3.6792407862221256e7
7.829217635,269.01714153800003,2170.9415648547915,2088.8939637306985,7.520821910081564e7,3.6792407862221256e7
7.505502797,276.52264433500005,2222.109869393121,2088.8939637306985,3.1698763919628587e7,3.6792407862221256e7
7.214776387,283.737420722,2204.068773904426,2088.8939637306985,1.6896052894591188e8,3.6792407862221256e7
7.51332541,291.250746132,2151.504605648736,2088.8939637306985,1.5200018899404308e8,3.6792407862221256e7
4.71697731,295.967723442,2129.948623232838,2088.8939637306985,8.50726235905342e7,3.6792407862221256e7
5.02871752,300.996440962,2175.390484133207,2088.8939637306985,2.3757319674783975e7,3.6792407862221256e7
3.978193044,304.97463400600003,2247.7544045999857,2088.8939637306985,2.82628628357159e7,3.6792407862221256e7
5.491098286,310.46573229200004,2156.4616440852897,2088.8939637306985,8.77488182662904e7,3.6792407862221256e7
7.923967538,318.38969983000004,2176.5718158525574,2088.8939637306985,1.929601604111224e7,3.6792407862221256e7
7.63887046,326.02857029000006,2223.7944198568457,2088.8939637306985,4.124513692383275e7,3.6792407862221256e7
8.552360329,334.58093061900007,2145.4377307028553,2088.8939637306985,1.1124951763641682e8,3.6792407862221256e7
7.682916426,342.2638470450001,2217.8231595876887,2088.8939637306985,1.9732815811950564e7,3.6792407862221256e7
7.672555536,349.9364025810001,2147.6399680890736,2088.8939637306985,9.537556619341348e7,3.6792407862221256e7
7.180776639,357.1171792200001,2231.708413631372,2088.8939637306985,1.2616058612216677e8,3.6792407862221256e7
4.838663299,361.9558425190001,2227.135312437195,2088.8939637306985,4.266451373960147e7,3.6792407862221256e7
3.939207122,365.8950496410001,2392.485290749208,2088.8939637306985,1.4943002684830787e7,3.6792407862221256e7
4.261703035,370.1567526760001,2184.474354506317,2088.8939637306985,2.8340936703249145e7,3.6792407862221256e7
4.185516663,374.3422693390001,2166.831327798176,2088.8939637306985,2.0836816665223766e7,3.6792407862221256e7
4.175135905,378.5174052440001,2157.667802579191,2088.8939637306985,6.732881286472254e7,3.6792407862221256e7
4.155034063,382.6724393070001,2227.135312437195,2088.8939637306985,4.266451373960193e7,3.6792407862221256e7
3.936858975,386.6092982820001,2279.96512220657,2088.8939637306985,6.942278937281364e7,3.6792407862221256e7
4.088999576,390.6982978580001,2246.6943207096087,2088.8939637306985,1.2303191207006779e7,3.6792407862221256e7
4.50295142,395.2012492780001,2124.2063760582273,2088.8939637306985,5.510129540843213e7,3.6792407862221256e7
4.349641353,399.5508906310001,2108.713956132687,2088.8939637306985,3.0850427417761512e7,3.6792407862221256e7
4.176300403,403.7271910340001,2225.4358707384536,2088.8939637306985,3.603528170411046e7,3.6792407862221256e7
3.937872392,407.6650634260001,2223.7944198568457,2088.8939637306985,4.1245136923833415e7,3.6792407862221256e7
3.824116693,411.4891801190001,2299.2452018799713,2088.8939637306985,1.832016407308067e7,3.6792407862221256e7
7.938990742,419.42817086100007,2255.4472288387024,2088.8939637306985,7.862845098489507e7,3.6792407862221256e7
7.643230307,427.0714011680001,2133.4239288621143,2088.8939637306985,8.818775922219703e7,3.6792407862221256e7
8.122051858,435.1934530260001,2194.389927091681,2088.8939637306985,7.406940680235207e7,3.6792407862221256e7
7.404130323,442.5975833490001,2179.8520902310966,2088.8939637306985,4.3857299707946554e7,3.6792407862221256e7
6.923830999,449.5214143480001,2198.4757385538037,2088.8939637306985,6.197940520328556e7,3.6792407862221256e7
4.795753337,454.31716768500013,2193.4929259774444,2088.8939637306985,1.998335175192886e7,3.6792407862221256e7
4.231888399,458.54905608400014,2156.46164408529,2088.8939637306985,8.774881826628974e7,3.6792407862221256e7
4.147841136,462.69689722000015,2284.1038626094423,2088.8939637306985,6.3342424220102705e7,3.6792407862221256e7
4.0209025,466.71779972000013,2308.278768234331,2088.8939637306985,8.941225319917777e7,3.6792407862221256e7
3.927081777,470.64488149700014,2158.486831937882,2088.8939637306985,7.385738667167751e7,3.6792407862221256e7
4.285464703,474.93034620000014,2191.5558238142225,2088.8939637306985,3.812661537419057e7,3.6792407862221256e7
4.2521075,479.18245370000017,2241.2192499894386,2088.8939637306985,2.575730282288719e7,3.6792407862221256e7
4.49161208,483.67406578000015,2072.4735487445905,2072.4735487445905,5.330917944001919e7,5.330917944001919e7
4.254205763,487.92827154300016,2160.7486329589165,2072.4735487445905,6.80603531175581e7,5.330917944001919e7
8.398822159,496.3270937020002,2216.4346177453353,2072.4735487445905,2.2869439599753123e7,5.330917944001919e7
7.92813775,504.2552314520002,2114.644398266908,2072.4735487445905,2.8398512764176685e7,5.330917944001919e7
8.605016907,512.8602483590003,2083.6553153540262,2072.4735487445905,3.3579474291208275e7,5.330917944001919e7
7.475108463,520.3353568220002,2129.948623232838,2072.4735487445905,8.507262359053427e7,5.330917944001919e7
7.039847102,527.3752039240002,2173.0991041019547,2072.4735487445905,4.239633233923244e7,5.330917944001919e7
4.720962047,532.0961659710001,2227.8257915053773,2072.4735487445905,4.934298648394308e7,5.330917944001919e7
4.001859297,536.0980252680001,2183.8164502104846,2072.4735487445905,3.605383466841535e7,5.330917944001919e7
7.66645769,543.7644829580001,2126.3386765501027,2072.4735487445905,8.292670539300765e7,5.330917944001919e7
8.251283444,552.0157664020002,2117.7527594761277,2072.4735487445905,7.304012733126758e7,5.330917944001919e7
8.136938758,560.1527051600002,2125.477988272041,2072.4735487445905,1.0094310202765773e8,5.330917944001919e7
7.321050325,567.4737554850002,2171.0682980034658,2072.4735487445905,1.1726531600847185e8,5.330917944001919e7
5.649126956,573.1228824410002,2284.1038626094423,2072.4735487445905,6.334242422010074e7,5.330917944001919e7
4.427659552,577.5505419930003,2318.1935806831807,2072.4735487445905,8.596007307396789e7,5.330917944001919e7
4.186223731,581.7367657240003,2215.4128511035206,2072.4735487445905,6.832573098799166e7,5.330917944001919e7
4.67919208,586.4159578040003,2098.428404551473,2072.4735487445905,7.573115671260163e7,5.330917944001919e7
4.247238032,590.6631958360003,2114.644398266908,2072.4735487445905,2.8398512764176764e7,5.330917944001919e7


==> Supercond-results-OPT.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
43.368793806,43.368793806,2051.856977451762,2051.856977451762,6.461965753762432e7,6.461965753762432e7


==> YearPrediction-results-ALT-100.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
28.009509562,28.009509562,949.8471406425521,949.8471406425521,1.0406014363960125e6,1.0406014363960125e6
30.583481638,58.5929912,965.0573378136544,949.8471406425521,1.062424984479292e6,1.0406014363960125e6
38.626220624,97.219211824,969.5187984525223,949.8471406425521,1.0694482012463433e6,1.0406014363960125e6
42.757714009,139.976925833,961.4354725163015,949.8471406425521,1.0613150776261594e6,1.0406014363960125e6
38.759415549,178.736341382,921.8216196533455,921.8216196533455,998294.1093403838,998294.1093403838
38.421594603,217.157935985,920.3910261260488,920.3910261260488,999128.9356603371,999128.9356603371
42.899500393,260.057436378,921.9178244256296,920.3910261260488,1.0007270403632316e6,999128.9356603371
33.784610929,293.842047307,957.4226395138418,920.3910261260488,1.046751251025315e6,999128.9356603371
40.349982969,334.19203027599997,954.1092551151967,920.3910261260488,1.0417178001549015e6,999128.9356603371
44.544580287,378.736610563,955.3953441632924,920.3910261260488,1.044065655401345e6,999128.9356603371
38.572996461,417.309607024,963.9312413568933,920.3910261260488,1.0490835419622972e6,999128.9356603371
26.874139585,444.183746609,923.3696984517107,920.3910261260488,1.0008990524145714e6,999128.9356603371
39.420816361,483.60456297,924.2743569849637,920.3910261260488,1.0039460662740034e6,999128.9356603371
29.42688303,513.031446,955.3953441632924,920.3910261260488,1.044065655401345e6,999128.9356603371
27.204128282,540.235574282,956.3998566304278,920.3910261260488,1.0477238668522533e6,999128.9356603371
39.226005704,579.4615799860001,920.3910261260488,920.3910261260488,999128.9356603373,999128.9356603371
38.750578994,618.21215898,923.8584583349013,920.3910261260488,1.0049138575625021e6,999128.9356603371
37.718974911,655.9311338910001,962.6221828396642,920.3910261260488,1.0389120837991135e6,999128.9356603371
39.291121537,695.222255428,959.9093233473789,920.3910261260488,1.0555512593435769e6,999128.9356603371
35.740888928,730.963144356,926.8970663593532,920.3910261260488,1.0102124620653329e6,999128.9356603371
34.454170751,765.417315107,962.9695308885132,920.3910261260488,1.050185873382894e6,999128.9356603371
37.174865052,802.592180159,958.5565981387925,920.3910261260488,1.0433039661888853e6,999128.9356603371
42.776717369,845.368897528,926.5125121852569,920.3910261260488,1.0105350348497892e6,999128.9356603371
25.261688437,870.630585965,949.8736570040583,920.3910261260488,1.0359866862079483e6,999128.9356603371
33.048816502,903.679402467,963.9312413568933,920.3910261260488,1.0490835419622972e6,999128.9356603371
40.586348772,944.265751239,925.7769169187146,920.3910261260488,1.0005536765159327e6,999128.9356603371
41.699054503,985.964805742,954.2122491142278,920.3910261260488,1.0430343004007336e6,999128.9356603371
41.115880578,1027.08068632,925.9602240658697,920.3910261260488,999141.6544895481,999128.9356603371
34.611377803,1061.6920641230001,955.5487078546937,920.3910261260488,1.0517515117536543e6,999128.9356603371
24.909070378,1086.6011345010002,951.7627974436648,920.3910261260488,1.0410346771867088e6,999128.9356603371
25.942017333,1112.5431518340001,920.3910261260488,920.3910261260488,999128.9356603371,999128.9356603371
40.246860344,1152.790012178,955.5487078546937,920.3910261260488,1.0517515117536543e6,999128.9356603371
30.770212902,1183.56022508,969.9706848848566,920.3910261260488,1.0644435745292737e6,999128.9356603371
38.44504513,1222.00527021,960.4892176812376,920.3910261260488,1.042120205586969e6,999128.9356603371
38.229903149,1260.2351733589999,952.8771449236076,920.3910261260488,1.0472408412938599e6,999128.9356603371
40.398210378,1300.6333837369998,922.0924788509602,920.3910261260488,1.0026349675151798e6,999128.9356603371
36.475800605,1337.1091843419997,921.8216196533455,920.3910261260488,998294.1093403833,999128.9356603371
42.308011358,1379.4171956999996,923.8862912713648,920.3910261260488,1.0068537910573218e6,999128.9356603371
35.725104435,1415.1423001349997,922.2472076098892,920.3910261260488,999365.0156402544,999128.9356603371
34.949898812,1450.0921989469996,927.922521793252,920.3910261260488,1.0201332449319717e6,999128.9356603371
25.277890715,1475.3700896619996,952.275024517467,920.3910261260488,1.0446172388663022e6,999128.9356603371
36.806203235,1512.1762928969997,952.8771449236076,920.3910261260488,1.0472408412938599e6,999128.9356603371
35.05897235,1547.2352652469997,933.4579775964146,920.3910261260488,1.0259048995032109e6,999128.9356603371
23.967389933,1571.2026551799997,963.0395625199411,920.3910261260488,1.0534513201228397e6,999128.9356603371
24.250088785,1595.4527439649996,966.2925215312895,920.3910261260488,1.0583112826255956e6,999128.9356603371
41.918516684,1637.3712606489996,930.0671847837934,920.3910261260488,1.024182257852243e6,999128.9356603371
36.796534551,1674.1677951999995,949.8471406425521,920.3910261260488,1.0406014363960125e6,999128.9356603371
32.88470634,1707.0525015399996,926.512512185257,920.3910261260488,1.0105350348497888e6,999128.9356603371
41.000188839,1748.0526903789996,951.5676084203914,920.3910261260488,1.0324003812411887e6,999128.9356603371
28.522478756,1776.5751691349997,962.0243057654942,920.3910261260488,1.0464084808038855e6,999128.9356603371
42.118881294,1818.6940504289996,926.8574162270952,920.3910261260488,1.0122289710030694e6,999128.9356603371
27.570434721,1846.2644851499997,962.6161804686892,920.3910261260488,1.0523949182493428e6,999128.9356603371
42.713621398,1888.9781065479997,953.9647788672152,920.3910261260488,1.0377316212103216e6,999128.9356603371
37.479712315,1926.4578188629996,952.7566852774561,920.3910261260488,1.0435214764101682e6,999128.9356603371
32.279165765,1958.7369846279996,924.0380135880719,920.3910261260488,994902.1113597528,999128.9356603371
43.708095906,2002.4450805339995,925.7993821485679,920.3910261260488,1.0129408806377426e6,999128.9356603371
32.447271266,2034.8923517999995,920.376142783825,920.376142783825,995139.6892809228,995139.6892809228
40.480411561,2075.3727633609997,922.247207609889,920.376142783825,999365.0156402541,995139.6892809228
35.716074269,2111.0888376299995,932.5076016045452,920.376142783825,1.0244734190952717e6,995139.6892809228
30.341864776,2141.4307024059995,954.2122491142278,920.376142783825,1.0430343004007336e6,995139.6892809228
42.620356248,2184.0510586539995,931.2513589529891,920.376142783825,1.0149854458747332e6,995139.6892809228
34.805334869,2218.8563935229995,925.7993821485679,920.376142783825,1.0129408806377423e6,995139.6892809228
36.020561711,2254.8769552339995,928.1656649916137,920.376142783825,1.0161056481809469e6,995139.6892809228
41.647682123,2296.5246373569994,924.1655404454431,920.376142783825,994794.5796589399,995139.6892809228
26.585356714,2323.109994070999,952.275024517467,920.376142783825,1.0446172388663022e6,995139.6892809228
25.072426427,2348.1824204979994,956.074025914699,920.376142783825,1.0552879612222242e6,995139.6892809228
41.264367729,2389.446788226999,966.1283252565091,920.376142783825,1.0574313687646363e6,995139.6892809228
24.469802846,2413.9165910729994,968.4466872967919,920.376142783825,1.0641429900941462e6,995139.6892809228
22.843037131,2436.7596282039995,968.4466872967919,920.376142783825,1.0641429900941462e6,995139.6892809228
32.050035738,2468.8096639419996,952.8761726219068,920.376142783825,1.0462155965554013e6,995139.6892809228
32.547260547,2501.3569244889995,956.3998566304278,920.376142783825,1.0477238668522531e6,995139.6892809228
38.553432332,2539.9103568209994,967.3312464163902,920.376142783825,1.0623894753456155e6,995139.6892809228
36.896060656,2576.8064174769993,919.985489024617,919.985489024617,990921.9239031523,990921.9239031523
32.737655374,2609.5440728509993,933.4579775964146,919.985489024617,1.0259048995032109e6,990921.9239031523
41.782131757,2651.3262046079994,956.5332849112316,919.985489024617,1.0404489916048335e6,990921.9239031523
28.147922352,2679.4741269599995,924.1165358934563,919.985489024617,998645.0111870107,990921.9239031523
24.959932004,2704.4340589639996,938.1919520799203,919.985489024617,1.0245015714094766e6,990921.9239031523
38.498434168,2742.9324931319998,958.7436654129089,919.985489024617,1.0401264259983777e6,990921.9239031523
41.007977942,2783.9404710739996,919.985489024617,919.985489024617,990921.9239031521,990921.9239031523
26.08996867,2810.0304397439995,955.9754823287766,919.985489024617,1.04919725607183e6,990921.9239031523
31.91274432,2841.9431840639995,949.8471406425521,919.985489024617,1.0406014363960125e6,990921.9239031523
33.607644743,2875.5508288069996,949.8471406425521,919.985489024617,1.0406014363960125e6,990921.9239031523
37.661726484,2913.2125552909997,962.1996754279676,919.985489024617,1.062654770422475e6,990921.9239031523
38.474898358,2951.6874536489995,922.5784294938662,919.985489024617,995792.0170578335,990921.9239031523
35.958971622,2987.6464252709993,962.6813125065853,919.985489024617,1.0408468022758648e6,990921.9239031523
35.72457882,3023.371004090999,952.8761726219068,919.985489024617,1.0462155965554016e6,990921.9239031523
34.425256066,3057.7962601569993,920.3910261260488,919.985489024617,999128.9356603373,990921.9239031523
37.517512722,3095.3137728789993,956.559468540569,919.985489024617,1.0507844976087634e6,990921.9239031523
26.607396461,3121.9211693399993,958.5318127667646,919.985489024617,1.0537737593609383e6,990921.9239031523
39.823236327,3161.7444056669992,922.0924788509602,919.985489024617,1.0026349675151798e6,990921.9239031523
24.701721153,3186.4461268199993,925.1288786557755,919.985489024617,1.0020161869986802e6,990921.9239031523
39.991668834,3226.4377956539993,919.985489024617,919.985489024617,990921.9239031523,990921.9239031523
37.946940768,3264.384736421999,955.9754823287765,919.985489024617,1.04919725607183e6,990921.9239031523
36.10433029,3300.489066711999,920.376142783825,919.985489024617,995139.689280923,990921.9239031523
37.015368947,3337.504435658999,924.2743569849637,919.985489024617,1.0039460662740034e6,990921.9239031523
43.940788404,3381.445224062999,924.2743569849637,919.985489024617,1.0039460662740034e6,990921.9239031523
32.134816046,3413.580040108999,958.5565981387924,919.985489024617,1.0433039661888853e6,990921.9239031523
33.598050754,3447.178090862999,962.6161804686892,919.985489024617,1.0523949182493428e6,990921.9239031523


==> YearPrediction-results-ALT-20.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
8.790170576,8.790170576,957.2302281281414,957.2302281281414,1.0527379302880396e6,1.0527379302880396e6
5.939908674,14.73007925,969.5187984525224,957.2302281281414,1.0694482012463433e6,1.0527379302880396e6
5.266811915,19.996891165,922.2472076098892,922.2472076098892,999365.0156402546,999365.0156402546
9.221830372,29.218721537,957.18410893894,922.2472076098892,1.0518599139278615e6,999365.0156402546
8.958732141,38.177453678,958.8385769314689,922.2472076098892,1.0508964234633048e6,999365.0156402546
9.771851373,47.949305050999996,929.7838762493479,922.2472076098892,1.0201531671306392e6,999365.0156402546
8.851751891,56.801056941999995,962.9695308885132,922.2472076098892,1.050185873382894e6,999365.0156402546
9.81150803,66.612564972,922.7037142921673,922.2472076098892,993145.6724571531,999365.0156402546
8.289301719,74.901866691,955.4953832079833,922.2472076098892,1.0437931741380302e6,999365.0156402546
5.083730988,79.985597679,955.3953441632925,922.2472076098892,1.044065655401345e6,999365.0156402546
7.945453305,87.931050984,922.218032770697,922.218032770697,993419.3322103246,993419.3322103246
9.079534247,97.010585231,922.3465080950868,922.218032770697,996995.7693481225,993419.3322103246
9.213968291,106.224553522,950.3052337228071,922.218032770697,1.0336436216167156e6,993419.3322103246
8.728655076,114.95320859799999,962.0243057654941,922.218032770697,1.0464084808038855e6,993419.3322103246
9.088584573,124.041793171,952.8761726219068,922.218032770697,1.0462155965554013e6,993419.3322103246
8.29929581,132.34108898099998,956.6891793830644,922.218032770697,1.0331378836028473e6,993419.3322103246
6.168850087,138.509939068,971.2185796739752,922.218032770697,1.0589284329718605e6,993419.3322103246
5.380268141,143.89020720899998,952.7115703226785,922.218032770697,1.0397664132312752e6,993419.3322103246
4.94049443,148.83070163899998,961.4601521012856,922.218032770697,1.061328618545803e6,993419.3322103246
6.215514122,155.04621576099998,968.9351163376133,922.218032770697,1.0459763344321273e6,993419.3322103246
8.926472169,163.97268792999998,950.3052337228071,922.218032770697,1.0336436216167156e6,993419.3322103246
8.561505659,172.53419358899998,963.4696691239913,922.218032770697,1.0538024020375272e6,993419.3322103246
8.886510119,181.420703708,926.7923230110622,922.218032770697,1.0108849948865788e6,993419.3322103246
9.41760847,190.838312178,927.6203452412614,922.218032770697,1.013506034740704e6,993419.3322103246
8.054387144,198.892699322,963.8096056537938,922.218032770697,1.0588138100834624e6,993419.3322103246
7.804107067,206.696806389,952.275024517467,922.218032770697,1.0446172388663022e6,993419.3322103246
6.037014168,212.733820557,930.4125273639401,922.218032770697,1.0220264445175752e6,993419.3322103246
5.320415823,218.05423638,921.9178244256295,921.9178244256295,1.0007270403632313e6,1.0007270403632313e6
9.078470764,227.132707144,951.7627974436648,921.9178244256295,1.0410346771867088e6,1.0007270403632313e6
9.117530132,236.250237276,966.8483251459935,921.9178244256295,1.0507551923549154e6,1.0007270403632313e6
8.909613076,245.159850352,961.4354725163015,921.9178244256295,1.0613150776261594e6,1.0007270403632313e6
10.305990931,255.465841283,957.18410893894,921.9178244256295,1.0518599139278615e6,1.0007270403632313e6
9.561137675,265.02697895800003,924.4479619038575,921.9178244256295,1.0008318259384576e6,1.0007270403632313e6
7.976175279,273.00315423700005,922.346508095087,921.9178244256295,996995.7693481232,1.0007270403632313e6
7.517046781,280.520201018,960.5334783022065,921.9178244256295,1.0518092011997618e6,1.0007270403632313e6
5.916521577,286.43672259500005,920.3910261260489,920.3910261260489,999128.9356603373,999128.9356603373
5.005249666,291.44197226100005,955.3953441632924,920.3910261260489,1.044065655401345e6,999128.9356603373
9.702613154,301.14458541500005,923.4936265862232,920.3910261260489,1.0019651197189278e6,999128.9356603373
8.781412096,309.92599751100005,968.3464480735009,920.3910261260489,1.0628098849967301e6,999128.9356603373
9.196119933,319.122117444,921.8216196533455,920.3910261260489,998294.1093403838,999128.9356603373
8.979738389,328.101855833,952.7115703226787,920.3910261260489,1.0397664132312752e6,999128.9356603373
8.139827574,336.241683407,922.7037142921674,920.3910261260489,993145.6724571533,999128.9356603373
7.127021778,343.36870518499995,963.8096056537938,920.3910261260489,1.0588138100834624e6,999128.9356603373
5.734255788,349.10296097299994,924.1655404454432,920.3910261260489,994794.5796589396,999128.9356603373
4.736660669,353.83962164199994,970.9631131047057,920.3910261260489,1.065604914863412e6,999128.9356603373
4.895917328,358.73553896999994,957.6016319533734,920.3910261260489,1.0483187120264667e6,999128.9356603373
4.77231732,363.50785628999995,960.5397393389696,920.3910261260489,1.0589531574480343e6,999128.9356603373
4.94824986,368.4561061499999,952.8761726219068,920.3910261260489,1.0462155965554016e6,999128.9356603373
4.682847432,373.13895358199994,970.5793835973449,920.3910261260489,1.060067328213106e6,999128.9356603373
5.031472877,378.17042645899994,954.2122491142278,920.3910261260489,1.0430343004007336e6,999128.9356603373
5.049428686,383.21985514499994,949.847140642552,920.3910261260489,1.0406014363960125e6,999128.9356603373
4.924369045,388.14422418999993,955.3953441632925,920.3910261260489,1.044065655401345e6,999128.9356603373
4.847874443,392.99209863299996,956.5332849112316,920.3910261260489,1.0404489916048335e6,999128.9356603373
9.051637785,402.043736418,920.1183685347052,920.1183685347052,993077.7852620311,993077.7852620311
9.111723676,411.155460094,952.275024517467,920.1183685347052,1.0446172388663022e6,993077.7852620311
9.93636834,421.091828434,926.0982975895636,920.1183685347052,1.0040905064062963e6,993077.7852620311
8.857244427,429.949072861,923.2959140226579,920.1183685347052,993881.5941180774,993077.7852620311
8.670658169,438.61973102999997,920.1183685347053,920.1183685347052,993077.7852620311,993077.7852620311
5.379872563,443.99960359299996,924.7488890960353,920.1183685347052,996355.6402764379,993077.7852620311
7.934941335,451.934544928,928.2550682855823,920.1183685347052,1.014097298558498e6,993077.7852620311
8.517028277,460.451573205,964.097207764241,920.1183685347052,1.04650672673322e6,993077.7852620311
9.472376755,469.92394996,923.8584583349013,920.1183685347052,1.0049138575625024e6,993077.7852620311
8.51516417,478.43911413,960.5334783022065,920.1183685347052,1.0518092011997618e6,993077.7852620311
8.321198019,486.760312149,920.3910261260489,920.1183685347052,999128.9356603373,993077.7852620311
6.041231436,492.801543585,957.6016319533733,920.1183685347052,1.0483187120264667e6,993077.7852620311
5.274005067,498.075548652,921.5237195714939,920.1183685347052,992751.5719519554,993077.7852620311
4.648473459,502.724022111,971.8642996723919,920.1183685347052,1.0665757902202227e6,993077.7852620311
8.381732897,511.105755008,920.3910261260489,920.1183685347052,999128.9356603371,993077.7852620311
9.656921431,520.762676439,920.3910261260489,920.1183685347052,999128.9356603371,993077.7852620311
9.822531506,530.585207945,926.557405870812,920.1183685347052,1.0133267704325631e6,993077.7852620311
8.87983374,539.465041685,919.985489024617,919.985489024617,990921.9239031523,990921.9239031523
8.614389068,548.079430753,949.847140642552,919.985489024617,1.0406014363960125e6,990921.9239031523
7.983337554,556.0627683069999,920.1183685347053,919.985489024617,993077.7852620311,990921.9239031523
5.076125349,561.1388936559999,957.2302281281414,919.985489024617,1.05273793028804e6,990921.9239031523
5.080243451,566.2191371069999,927.4333891702272,919.985489024617,1.0043462995542671e6,990921.9239031523
4.715005232,570.9341423389999,969.8155589453042,919.985489024617,1.0605223473707784e6,990921.9239031523
4.976205655,575.9103479939998,926.7500130254435,919.985489024617,997391.3959994352,990921.9239031523
5.003215445,580.9135634389999,955.6745484899589,919.985489024617,1.0486687183488104e6,990921.9239031523
5.191634217,586.1051976559999,923.4936265862232,919.985489024617,1.0019651197189278e6,990921.9239031523
5.284679553,591.3898772089999,928.3875556754019,919.985489024617,1.0168085530825746e6,990921.9239031523
4.992565531,596.3824427399999,955.4953832079833,919.985489024617,1.0437931741380302e6,990921.9239031523
5.057318875,601.4397616149998,932.5281008125878,919.985489024617,1.0255397949972777e6,990921.9239031523
5.003678565,606.4434401799998,925.7993821485678,919.985489024617,1.0129408806377428e6,990921.9239031523
7.797500683,614.2409408629998,954.1092551151968,919.985489024617,1.0417178001549015e6,990921.9239031523
9.474735996,623.7156768589998,954.2122491142278,919.985489024617,1.0430343004007336e6,990921.9239031523
9.406873894,633.1225507529998,922.346508095087,919.985489024617,996995.7693481232,990921.9239031523
8.868320461,641.9908712139999,927.447028333428,919.985489024617,1.0002401189647123e6,990921.9239031523
7.07167565,649.0625468639998,955.5487078546937,919.985489024617,1.0517515117536548e6,990921.9239031523
5.637060089,654.6996069529998,921.8216196533455,919.985489024617,998294.1093403836,990921.9239031523
7.519861726,662.2194686789999,923.4936265862232,919.985489024617,1.0019651197189278e6,990921.9239031523
9.321847697,671.5413163759998,960.4892176812376,919.985489024617,1.042120205586969e6,990921.9239031523
9.865234341,681.4065507169998,926.512512185257,919.985489024617,1.0105350348497888e6,990921.9239031523
8.248601196,689.6551519129998,959.0707508865873,919.985489024617,1.053986147328409e6,990921.9239031523
7.902192091,697.5573440039998,931.2561218146046,919.985489024617,1.0190536069409933e6,990921.9239031523
6.261916957,703.8192609609998,927.3612440209661,919.985489024617,1.0096525104931386e6,990921.9239031523
4.833915248,708.6531762089999,966.8459456874765,919.985489024617,1.0650383686889573e6,990921.9239031523
7.011313843,715.6644900519999,923.8584583349012,919.985489024617,1.0049138575625024e6,990921.9239031523
9.196132636,724.8606226879999,958.1590010094745,919.985489024617,1.0441091348509743e6,990921.9239031523
10.116612819,734.9772355069999,920.1183685347053,919.985489024617,993077.7852620321,990921.9239031523
8.427926948,743.405162455,965.49280750747,919.985489024617,1.0491945483706794e6,990921.9239031523


==> YearPrediction-results-OPT.csv <==
Time,TimeCumulative,TrainObj,TrainBest,TestObj,TestBest
135.489493716,135.489493716,919.9854890246172,919.9854890246172,990921.9239032277,990921.9239032277


==> all-results.csv <==
Dataset,Method,TrainMean,TrainStd,TestMean,TestStd
Artificial,LS,0.1563,0.04,0.7459,0.16
Artificial,Part-P-LS,0.1563,0.04,0.7459,0.16
Artificial,Part-P-Orig,0.1689,0.04,0.6607,0.11
Limpet,LS,0.0000,0.00,4.1391,3.95
Limpet,Part-P-LS,0.0000,0.00,6.9099,12.56
Limpet,Part-P-Orig,0.0000,0.00,46.3429,47.30
Facebook,LS,2785.6553,450.79,3012.9160,725.57
Facebook,Part-P-LS,2785.6553,450.79,3012.9160,725.57
Facebook,Part-P-Orig,2850.4851,457.82,3023.1348,733.19
Year Prediction,LS,89.9616,1.97,91.8708,2.20
Year Prediction,Part-P-LS,89.9616,1.97,91.8708,2.20
Year Prediction,Part-P-Orig,100.2951,2.02,101.8315,2.28
Superconductivity,LS,307.6365,3.68,310.8739,5.76
Superconductivity,Part-P-LS,307.6365,3.68,310.8739,5.76
Superconductivity,Part-P-Orig,376.8152,3.91,379.3639,5.87

